Modelling molecular clouds and CO excitation in AGN-host galaxies

We present a new physically-motivated model for estimating the molecular line emission in active galaxies. The model takes into account (i) the internal density structure of giant molecular clouds (GMCs), (ii) the heating associated both to stars and to the active galactic nuclei (AGN), respectively producing photodissociation regions (PDRs) and X-ray dominated regions (XDRs) within the GMCs, and (iii) the mass distribution of GMCs within the galaxy volume. The model needs, as input parameters, the radial profiles of molecular mass, far-UV flux and X-ray flux for a given galaxy, and it has two free parameters: the CO-to-H2 conversion factor $\alpha_{CO}$, and the X-ray attenuation column density $N_H$. We test this model on a sample of 24 local ($z \leq 0.06$) AGN-host galaxies, simulating their carbon monoxide spectral line energy distribution (CO SLED). We compare the results with the available observations and calculate, for each galaxy, the best ($\alpha_{CO}$, $N_H$) with a Markov chain Monte Carlo algorithm, finding values consistent with those present in the literature. We find a median $\alpha_{CO} = 4.8$ M$_{\odot}$ (K km s$^{-1}$ pc$^{2}$)$^{-1}$ for our sample. In all the modelled galaxies, we find the XDR component of the CO SLED to dominate the CO luminosity from $J_{\text{upp}} \geq 4$. We conclude that, once a detailed distribution of molecular gas density is taken into account, PDR emission at mid-/high-$J$ becomes negligible with respect to XDR.

==> readme.txt <==
% readme.txt
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

GMCmodelAGN.tex     Source tex file for final manuscript
GMCmodelAGN.bib     Bibliographic information file

figures             Directory with all the figures used in the paper


